Responsible Composition and Optimization of Integration Processes under Correctness Preserving Guarantees

Enterprise Application Integration deals with the problem of connecting heterogeneous applications, and is the centerpiece of current on-premise, cloud and device integration scenarios. For integration scenarios, structurally correct composition of patterns into processes and improvements of integration processes are crucial. In order to achieve this, we formalize compositions of integration patterns based on their characteristics, and describe optimization strategies that help to reduce the model complexity, and improve the process execution efficiency using design time techniques. Using the formalism of timed DB-nets - a refinement of Petri nets - we model integration logic features such as control- and data flow, transactional data storage, compensation and exception handling, and time aspects that are present in reoccurring solutions as separate integration patterns. We then propose a realization of optimization strategies using graph rewriting, and prove that the optimizations we consider preserve both structural and functional correctness. We evaluate the improvements on a real-world catalog of pattern compositions, containing over 900 integration processes, and illustrate the correctness properties in case studies based on two of these processes.

==> reviews.txt <==
Editor and Reviewer comments:



The reviewers require some additional clarifications. Most of the comments are minor, but I find one of them rather significant: the comment related to how you provide guarantees of "correct composition". As the reviewer says, implementing patterns in CPN does not guarantee correctness, nor does simulation (which at most allows testing, but does not provide guarantees).


Reviewer 1: The paper proposes a structural approach to connect heterogeneous applications.
The approach considers several perspectives such as data persistence, data flow, and control flow. The approach heavily relies on the concept of process patterns and compositionality and delve into several techniques (of which some contains new aspects) to rewrite, simplify, refactor, redesign, (de)compose, and optimize business processes.

Formally, patterns are modeled as Integration Pattern Graphs (IPTG), whereas the whole process considering all perspectives as DB-nets, a refinement of Petri-Nets that allow for the modeling of data-flow aspects (dynamics).

The authors discuss implementation of approach and evaluated it on an existing catalog of 900 integration processes.

The submitted manuscript is an extended version of the conference paper D. Ritter, N. May, F. N. Forsberg, S. Rinderle-Ma, Optimization strategies for integration pattern compositions, in: ACM DEBS, 2018, pp. 88-99.


Comments:

Clearly, the work is of interest to the BPM/IS community since finds many applications in cloud systems and in general it considers compositionality of many aspects altogether. Also, I appreciated a lot that the implementation is publicly available for reproducibility purpose.

I am left with the following points.

1) Considering that DB-nets are a special case of colored-PN, what are the real advantages for another formalism (considering also that the implementation is then related to the CPN tool)?

2) Same question holds for IPCGs that are interpreted as DB-nets.

3) Many problems for colored-PN are undecidable. Here, you talk about "correct composition" but then you claim that you "test the correctness of pattern compositions via simulation". Now, I understand that it might be because you implemented the approach inside CPN. Therefore, what do you exactly mean by "testing by simulation"? There is a risk that one thinks that you are proving correctness of pattern composition by simulation (which is not since you propose a "correct-by-construction" approach). I think that in the paper this point should be better clarified.

4) In definition 7 (last point of the itemize). Maybe it is reasonable to also impose that v1 <= v2 (otherwise we might have non-sense time intervals that need to be handled at some point).

5) The paper is quite long and it is easy to get lost in it. For example, it there something new in the implementation part? (Looking at github last commit dates back to the conference paper).



Minor points:

- Definition 7: try using an \allowbreak inside the math tuple

- Paragraph before Example 5: ..default chice.. -> ..default choice..

- Example 5: ..an timed.. -> ..a timed..

- Section 6.2.1: recall that a patter contract also represent... -> ...
represents...

- many $strings$ in mathematical environment would benefit of being coded as $\mathit{string}$ to avoid awkward spaces between the letters.


Reviewer 2: The paper is methodologically correct, well written, and easy to follow. Its theoretical foundation is based on quality references and results advances the state of the art in Enterprise Application Integration. In the introduction the authors clearly describe the necessity of formally describe Enterprise Integration Pattern compositions and optimizations in the context of Enterprise Application Integration. They state the problem and propose a possible solution. The authors provide a means for responsible and correct integration pattern compositions and the application of changes, such as optimization strategies, by preserving structural and semantic correctness.
They provide a detailed state of the art regarding catalogs of integration pattern characteristics as well as optimization strategies. They make it clear that the work is an extension of a conference paper [7] and that it is a much more complete version of what was proposed early. Furthermore, this work complements the one published in 2021, in the Information System Journal https://doi.org/10.1016/j.is.2019.101439
The authors evaluated the correctness of all defined optimizations applying the formal framework on data sets containing in total over 900 real world integration scenarios, and two case studies. All the results obtained were detailed explained and discussed.

As minor detail, I suggest improving the description of Figure1 and Figure 2. I agree that they are good abstractions of the approach and are very useful, however, they are a little hard to follow, especially Figure 2.
In Section 3.2.6 remove a repeated word(requires).

==> revision.txt <==
Dear editor and reviewers,

thank you very much for your valuable feedback, which helped us improve the manuscript. Subsequently, we list the changes and give answers to your comments / questions.

[R1,E] guarantees of "correct composition":

- "implementing patterns in CPN does not guarantee correctness, nor does simulation (which at most allows testing, but does not provide guarantees)."
- "Many problems for colored-PN are undecidable. Here, you talk about "correct composition" but then you claim that you "test the correctness of pattern compositions via simulation". Now, I understand that it might be because you implemented the approach inside CPN. Therefore, what do you exactly mean by "testing by simulation"? There is a risk that one thinks that you are proving correctness of pattern composition by simulation (which is not since you propose a "correct-by-construction" approach). I think that in the paper this point should be better clarified."

Answer: We agree, of course, that correctness cannot be proven by simulation, and that many interesting problems for CPNs are not decidable. However by the formal specification of integration patterns with timed db-nets, the structural and functional correctness of specific pattern compositions can be verified, even if the general problem is not decidable by a machine.

For that we specify interpretations of IPCGs as open timed DB-nets that allow for correctness by construction from single patterns (Sect. 6.1) to compositions (Sect. 6.2) and proof the correctness of the translation of synchronized pattern compositions in Theorem 1 (Sect. 6.2.2).

More precisely, in Sect. 6, the composition of such patterns is defined structurally and semantically. The structural aspect concerns the cardinality of input and output edges / arcs of a pattern and can be enforced "during construction". We defined the semantic aspect through checking the data flow. For that we use deeper specification of the structural as semantic "boundaries" that we embed into the PN formalism as open net. With that the correctness of a composition of patterns can be proven. We updated the outline in Sect. 1 to make this clearer and added a new Sect. 6.3. to summarize and discuss this in the manuscript.

The aspect of correctness through construction is applied for defining correctness-preserving optimizations on pattern compositions (Sect. 7). For each optimization, we proved that it preserves the correctness of the composition from Theorem 1. For better explanation we added a new Sect. 7.8 to summarize and discuss this in the manuscript.

The usage of PN gives an opportunity to simulate the compositions (and potentially use it for experimental validation). For example, we used this for the case studies in the evaluation (Sect. 8.2) to visualize ReCo from IPCG to open timed DB-nets that we implemented in CPN Tools. Simulation is not used for verification of correctness.

In summary, we updated the text in Section 1 and added a discussion subsections 6.3 and 7.8 for better clarifying the capabilities of our approach. We also clarified that the example simulations in Section 8.2 are meant to visualize -- not verify -- the workings in a prototype.


[R1] Considering that DB-nets are a special case of colored-PN, what are the real advantages for another formalism (considering also that the implementation is then related to the CPN tool)?

Answer: It is correct that DB-nets are a special case of CPNs. We have done extensions to CPN tools for DB-nets that allow for modeling and simulation. The advantage of DB-nets is that it balances the dimensions of persistence, data logic and control layer of a petri net. The requirements of integration processes (cf. Table 3 in Sect. 3.3) benefit from making data / schema, transactions and exception handling more explicit in the model and making the modeling more concise. 

We made this more explicit as a new, second paragraph of Sect. 5.



[R1] Same question holds for IPCGs that are interpreted as DB-nets.

Answer: IPCGs are an intermediate representation that is meant to be more user facing. We looked into several existing notations and languages like BPMN, EIP notation, but they either structurally or semantically do not provide the required notions of data flow, persistency and boundaries for checking structural correctness. Such a language could be considered future work.

We added references supporting that claim into the introduction and Sect. 4. In addition, we added a new, second paragraph to Sect. 4.1 to make this more explicit in the text.



[R1] The paper is quite long and it is easy to get lost in it. For example, it there something new in the implementation part? (Looking at github last commit dates back to the conference paper).

Answer: To make the manuscript better organized, we have improved the outline, high-level overview at the end of Section 1. We also added discussions to Sect. 5, 6 and 7 to better summarize and discuss the formal aspects of this manuscript.

We acknowledge that the description of the CPN Tools prototype (Sect. 5.4) is quite short and could be left out to shorten the manuscript.

We argue that it is good to have the prototype description because it is used to practically show translation and simulation for case studies in the evaluation (Sect. 8.2). However, we would be willing to remove or merge it into Sect. 8.2, if adviced to. 

Regarding "last commit dates back to the conference paper", we have made clear that the implementation (e.g., *_boundary*.cpn, *_fusion*.cpn) were additions to the existing, older repository. However, the work had been conducted in 2018 / 2019 as part of Ritter's PhD thesis, but has not been previously published; in particular, it was not described in our conference paper.

We make this clearer in one addition to the text and in the footnote of the text both in Sect. 5.4.



Typos: We have also fixed all minor points and details kindly pointed out by both reviewers [R1,R2]:
- improved Definition 7
- fixed typos in and after Example 5, and in Sections 3.2.6 and 6.2.1
- used \mathit{} in mathematical environments, and
- improved the structure and descriptions of Figures 1 and 2, and added a concise paragraph summarizing the interrelations of the main concepts.

Yours sincerely,

Stefanie Rinderle-Ma, Fredrik Nordvall Forsberg, and Daniel Ritter

